The Geographic Flow of Music

The social media website last.fm provides a detailed snapshot of what its users in hundreds of cities listen to each week. After suitably normalizing this data, we use it to test three hypotheses related to the geographic flow of music. The first is that although many of the most popular artists are listened to around the world, music preferences are closely related to nationality, language, and geographic location. We find support for this hypothesis, with a couple of minor, yet interesting, exceptions. Our second hypothesis is that some cities are consistently early adopters of new music (and early to snub stale music). To test this hypothesis, we adapt a method previously used to detect the leadership networks present in flocks of birds. We find empirical support for the claim that a similar leadership network exists among cities, and this finding is the main contribution of the paper. Finally, we test the hypothesis that large cities tend to be ahead of smaller cities-we find only weak support for this hypothesis.

==> extended_abstract.txt <==
We investigate a few hypotheses concerning the geographic spread of preferences in music. If one considers the global consumption of music, there are well-known examples where a genre that is confined to a single geographic region explodes onto the global scene: the spread of jazz from the southern USA in the 1930s, Beatlemania in the early 1960s, the spread of hip hop from New York City the 1980s. On the other hand, while travelling in foreign countries one may notice that music which has long since gone out of style at home is still played over foreign airwaves; for example, the case of David Hasselhoff, whose enduring (relative) popularity in Germany may puzzle Americans.

Rather than focus on the spread of a particular type of music, we try to take a more systematic approach to answer the specific question: with respect to the month-by-month change in the aggregate musical preferences of cities, are some cities consistently ahead of others? In other words, can we find that some cities are leaders and others are followers?

Our enquiry into the geographic distribution of musical preferences is structured as follows. We describe the data, a world-wide log of listening habits of millions of users recorded by last.fm, as well as various pre-processing and normalization steps. Next, we measure how regional musical preferences are, finding that although many of the most popular artists are popular all around the world, there are nonetheless well-defined clusters of cities that are closely related to nationality, language, and geographic distance.

Then we move on to analyze the dynamics of music preferences. We adapt a methodology previously used to find leadership in pigeon flocks, developed by Nagy et al. 2010, to detect whether some cities consistently follow others. At a high level, this methodology involves looking at every dyad (pair of nodes) and running a test to see whether the time-lagged correlation is larger in one direction than another.

We observe that when we put all of these directed pairs together, the resulting networks are nearly acyclic, a strong indicator that the geographic flow of music has a clear direction, i.e., hierarchical structure.

Recently there has been much excitement surrounding the observation that productivity, efficiency, and innovation all scale super-linearly with the size of a city. This line of reasoning suggests the hypothesis that larger cities should also be more up to date on the latest and greatest music. We wrap up our inquiry into the spread of music in \cref{sec:superlinearity} by testing the hypothesis that leadership is also correlated with the size of a city. 

